Improved convergence analysis of Lasserre's measure-based upper bounds for polynomial minimization on compact sets

We consider the problem of computing the minimum value $f_{\min,K}$ of a polynomial $f$ over a compact set $K \subseteq \mathbb{R}^n$, which can be reformulated as finding a probability measure $\nu$ on $K$ minimizing $\int_K f d\nu$. Lasserre showed that it suffices to consider such measures of the form $\nu = q\mu$, where $q$ is a sum-of-squares polynomial and $\mu$ is a given Borel measure supported on $K$. By bounding the degree of $q$ by $2r$ one gets a converging hierarchy of upper bounds $f^{(r)}$ for $f_{\min,K}$. When $K$ is the hypercube $[-1, 1]^n$, equipped with the Chebyshev measure, the parameters $f^{(r)}$ are known to converge to $f_{\min,K}$ at a rate in $O(1/r^2)$. We extend this error estimate to a wider class of convex bodies, while also allowing for a broader class of reference measures, including the Lebesgue measure. Our analysis applies to simplices, balls and convex bodies that locally look like a ball. In addition, we show an error estimate in $O(\log r / r)$ when $K$ satisfies a minor geometrical condition, and in $O(\log^2 r / r^2)$ when $K$ is a convex body, equipped with the Lebesgue measure. This improves upon the currently best known error estimates in $O(1 / \sqrt{r})$ and $O(1/r)$ for these two respective cases.

==> data/2d_booth.dat <==
1	0.6315020968
2	0.7785670696
3	0.5864081049
4	0.6426318572
5	0.612312237
6	0.5413166485
7	0.6275090594
8	0.5250079596
9	0.5890302233
10	0.5576421764
11	0.5487577217
12	0.5909108557
13	0.5332283926
14	0.585246598
15	0.5443322743
16	0.5595330371
17	0.5647567811
18	0.5450873443
19	0.5689388952
20	0.5492578058

==> data/2d_booth_chebyshev.dat <==
1	1.208043705
2	1.217006675
3	1.346781152
4	1.208997517
5	1.312898376
6	1.270266488
7	1.219729342
8	1.249035002
9	1.178163891
10	1.207326379
11	1.162619007
12	1.162888596
13	1.148164521
14	1.129006787
15	1.133743966
16	1.111101738
17	1.119977214
18	1.103868595
19	1.105140501
20	1.097231972

==> data/2d_booth_octagon.dat <==
1	0.5549596572
2	0.6935154936
3	0.5356001046
4	0.5764070631
5	0.5736088148
6	0.4950027168
7	0.5838347116
8	0.4897493558
9	0.5455838433
10	0.5266100334
11	0.5107355532
12	0.5557516088
13	0.5002339455
14	0.5479457246
15	0.5131866993
16	0.5262382169
17	0.5303388332
18	0.5150411947
19	0.5333621278
20	0.5185362186

==> data/2d_camel.dat <==
1	0.2300667597
2	0.6037260988
3	0.5200215402
4	0.4672343661
5	0.4672343661
6	0.4485733112
7	0.4485733112
8	0.4943806708
9	0.4943806708
10	0.5528407565
11	0.5528407562
12	0.5985375679
13	0.5985375952
14	0.6175607661
15	0.6175603431
16	0.6125698195
17	0.6125970162
18	0.6055906973
19	0.6055444567
20	0.5929912302

==> data/2d_camel_chebyshev.dat <==
1	2.277155655
2	1.722386524
3	1.722386524
4	1.618072444
5	1.618072444
6	1.472217454
7	1.472217454
8	1.311710859
9	1.311710859
10	1.211782332
11	1.211782331
12	1.151964488
13	1.151964473
14	1.116858923
15	1.116859042
16	1.098287338
17	1.098273287
18	1.089651493
19	1.089654925
20	1.03668426

==> data/2d_camel_octagon.dat <==
1	0.1647995122
2	0.4725371714
3	0.4120884132
4	0.3962507125
5	0.3962507125
6	0.4075142203
7	0.4075142203
8	0.4667151529
9	0.4667151528
10	0.5303862369
11	0.5303862375
12	0.5759101611
13	0.5759101915
14	0.5906902071
15	0.5906897697
16	0.5842311329
17	0.5842080265
18	0.5778648369
19	0.5780131215
20	0.5870987422

==> data/2d_linear.dat <==
1	1.183012702
2	1.299418326
3	1.375327185
4	1.427993778
5	1.466465566
6	1.495723029
7	1.518689531
8	1.537181277
9	1.552381653
10	1.565092953
11	1.575877553
12	1.58514096
13	1.593182742
14	1.6002289
15	1.60645303
16	1.611990924
17	1.616946492
18	1.621421887
19	1.625454311
20	1.629178078

==> data/2d_linear_chebyshev.dat <==
1	0.6929927963
2	0.5943771805
3	0.5481668272
4	0.5216734527
5	0.5045746867
6	0.4926519813
7	0.483874343
8	0.4771470248
9	0.4718291092
10	0.4675209359
11	0.4639605689
12	0.4609692825
13	0.4584209943
14	0.4562242839
15	0.4543110459
16	0.4526305945
17	0.4511376619
18	0.449831635
19	0.4485437541
20	0.4483710199

==> data/2d_linear_octagon.dat <==
1	1.242244951
2	1.453002068
3	1.652062831
4	1.798928487
5	1.898511588
6	1.968142524
7	2.017054684
8	2.05305184
9	2.080463149
10	2.102034965
11	2.119636588
12	2.134368354
13	2.146966367
14	2.157905969
15	2.167508566
16	2.1760048
17	2.183568181
18	2.190354273
19	2.196441122
20	2.202030932

==> data/2d_matyas.dat <==
1	1.129032258
2	0.9835980156
3	1.051473215
4	0.7118285788
5	0.7198605914
6	0.5680291691
7	0.6680876729
8	0.5616386259
9	0.625812245
10	0.558044234
11	0.599380492
12	0.555803695
13	0.5814112061
14	0.5543116405
15	0.5684580293
16	0.5532679734
17	0.5587049804
18	0.5524997657
19	0.552517099
20	0.5512616143

==> data/2d_matyas_chebyshev.dat <==
1	1.028225806
2	0.9505174189
3	0.9772722824
4	1.009374552
5	1.045927187
6	1.27105521
7	1.223582593
8	1.215222652
9	1.186574313
10	1.178078796
11	1.15911837
12	1.151678471
13	1.138302342
14	1.13200208
15	1.122107304
16	1.116795008
17	1.109236096
18	1.10467766
19	1.102653683
20	1.093591894

==> data/2d_matyas_octagon.dat <==
1	1.021188847
2	0.8949638622
3	0.9147502274
4	0.6590001171
5	0.6409901927
6	0.5317016115
7	0.6122945889
8	0.5288528863
9	0.5892803607
10	0.5272417342
11	0.566296345
12	0.5263835189
13	0.5506355523
14	0.5258872965
15	0.5393082662
16	0.5255206559
17	0.5306859897
18	0.5252611695
19	0.5252319761
20	0.5250484812

==> data/2d_motzkin.dat <==
1	0.2380952381
2	0.7536690586
3	0.6540808959
4	0.6205504615
5	0.6425090809
6	0.5928139469
7	0.543357557
8	0.5455118635
9	0.5242422681
10	0.5028670198
11	0.5600266935
12	0.4743313343
13	0.4872757465
14	0.5522874275
15	0.4927175529
16	0.4513463054
17	0.5350260097
18	0.4920294811
19	0.4731209486
20	0.5121413938

==> data/2d_motzkin_chebyshev.dat <==
1	3.095238095
2	1.801261993
3	1.801261993
4	1.056648451
5	1.094038708
6	1.033383251
7	1.031032182
8	1.228756029
9	1.216686906
10	1.028053051
11	1.188082797
12	1.1880828
13	1.018850583
14	1.15066232
15	1.150662316
16	1.016925195
17	1.12597771
18	1.126014795
19	1.014626085
20	1.096563785

==> data/2d_motzkin_octagon.dat <==
1	0.201814059
2	0.7498868198
3	0.6358641787
4	0.5780432424
5	0.5749750161
6	0.539048518
7	0.5154938918
8	0.493383725
9	0.4521488589
10	0.4794180955
11	0.525688625
12	0.4096419293
13	0.419074499
14	0.4923304236
15	0.4567346849
16	0.4150807694
17	0.4653446479
18	0.4420232901
19	0.4360654549
20	0.444114065

==> data/2d_quadratic.dat <==
1	0.934677322
2	0.8168201582
3	0.7716785786
4	0.7506928398
5	0.7380226599
6	0.7299211625
7	0.7242374214
8	0.7201311214
9	0.7170133
10	0.7146011076
11	0.7126752507
12	0.7111172025
13	0.7098289954
14	0.7087533434
15	0.7078407116
16	0.7070605316
17	0.7063851145
18	0.705798744
19	0.7052763685
20	0.7048218496

==> data/2d_quadratic_chebyshev.dat <==
1	1.04882405
2	1.098948048
3	0.9512709994
4	0.8998349134
5	0.8455951936
6	0.8163168989
7	0.7886461909
8	0.7707773712
9	0.7541457434
10	0.7422831952
11	0.7312310686
12	0.722832497
13	0.7149730118
14	0.7087327428
15	0.7028644417
16	0.6980530844
17	0.6935077798
18	0.6896890641
19	0.6860670189
20	0.6829748817

==> data/2d_quadratic_octagon.dat <==
1	0.9414656452
2	0.8568894911
3	0.8418232314
4	0.8143820158
5	0.7848334027
6	0.757413918
7	0.7313941036
8	0.7091284928
9	0.6903873432
10	0.6748643365
11	0.662133838
12	0.6516807538
13	0.6430546953
14	0.6358824761
15	0.6298563579
16	0.6247421531
17	0.6203566533
18	0.6165596619
19	0.6132383634
20	0.6103595243

==> data/toy_example.dat <==
1	0.4226497308
2	0.2254033308
3	0.1388636884
4	0.09382015406
5	0.0675304858
6	0.05089208766
7	0.0397101435
8	0.03183976049
9	0.02609347148
10	0.02177134185
11	0.01843936575
12	0.01581694528
13	0.01371619128
14	0.01200748193
15	0.01059906496
16	0.00942452391
17	0.008434840895
18	0.007593132272
19	0.006871420302
20	0.006248254112

==> data/toy_example_r2.dat <==
1	0.4226497308
2	0.901613323
3	1.249773196
4	1.501122465
5	1.688262145
6	1.832115156
7	1.945797032
8	2.037744672
9	2.11357119
10	2.177134185
11	2.231163256
12	2.27764012
13	2.318036327
14	2.353466459
15	2.384789617
16	2.412678121
17	2.437669019
18	2.460174856
19	2.480582729
20	2.499301645
